Validating Stellar Abundance Measurements from Multi-Resolution Spectroscopy

Large-scale surveys will provide spectroscopy for $\sim$50 million resolved stars in the Milky Way and Local Group. However, these data will have a high degree of heterogeneity and most will be low-resolution ($R<10000$), posing challenges to measuring consistent and reliable stellar labels. Here, we introduce a framework for identifying and remedying these issues. By simultaneously fitting the full spectrum and Gaia photometry with the Payne, we measure $\sim$40 abundances for 8 red giants in M15. From degraded quality Keck/HIRES spectra, we evaluate trends with resolution and S/N and find that (i) $\sim$20 abundances are recovered consistently within $\lesssim$0.1 dex agreement and with $\lesssim$0.05-0.15~dex systematic uncertainties from $10000\lesssim R\lesssim80000$; (ii) for 9 elements (C, Mg, Ca, Sc, Ti, Fe, Ni, Y, Nd), this systematic precision and accuracy extends down to $R\sim2500$; and (iii) while most elements do not exhibit strong S/N-dependent systematics, there are non-negligible biases for 4 elements (C, Mg, Ca, and Dy) below $\text{S/N}\sim10$ pixel$^{-1}$. We compare statistical uncertainties from MCMC sampling to the easier-to-compute Cram\'er-Rao bounds and find that they agree for $\sim$75% of elements, indicating the latter to be a reliable and faster way to estimate uncertainties. Our analysis illustrates the great promise of low-resolution spectroscopy for stellar chemical abundance work, and ongoing improvements to stellar models (e.g., 3D-NLTE physics) will only further extend its viability to more elements and to higher precision and accuracy.

==> tab9.csv <==
Kustner ID,Reference,Teff [K],Teff_err [K],Teff_ll,Teff_ul,logg,logg_err,logg_ll,logg_ul,C,C_err,C_ll,C_ul,N,N_err,N_ll,N_ul,O,O_err,O_ll,O_ul,Na,Na_err,Na_ll,Na_ul,Mg,Mg_err,Mg_ll,Mg_ul,Al,Al_err,Al_ll,Al_ul,Si,Si_err,Si_ll,Si_ul,K,K_err,K_ll,K_ul,Ca,Ca_err,Ca_ll,Ca_ul,Sc,Sc_err,Sc_ll,Sc_ul,Ti,Ti_err,Ti_ll,Ti_ul,V,V_err,V_ll,V_ul,Cr,Cr_err,Cr_ll,Cr_ul,Mn,Mn_err,Mn_ll,Mn_ul,Fe,Fe_err,Fe_ll,Fe_ul,Co,Co_err,Co_ll,Co_ul,Ni,Ni_err,Ni_ll,Ni_ul,Cu,Cu_err,Cu_ll,Cu_ul,Zn,Zn_err,Zn_ll,Zn_ul,Ga,Ga_err,Ga_ll,Ga_ul,Sr,Sr_err,Sr_ll,Sr_ul,Y,Y_err,Y_ll,Y_ul,Zr,Zr_err,Zr_ll,Zr_ul,Ba,Ba_err,Ba_ll,Ba_ul,La,La_err,La_ll,La_ul,Ce,Ce_err,Ce_ll,Ce_ul,Pr,Pr_err,Pr_ll,Pr_ul,Nd,Nd_err,Nd_ll,Nd_ul,Sm,Sm_err,Sm_ll,Sm_ul,Eu,Eu_err,Eu_ll,Eu_ul,Gd,Gd_err,Gd_ll,Gd_ul,Dy,Dy_err,Dy_ll,Dy_ul,Ho,Ho_err,Ho_ll,Ho_ul,Er,Er_err,Er_ll,Er_ul,Os,Os_err,Os_ll,Os_ul,Th,Th_err,Th_ll,Th_ul
K341,Jonsson+ (2020),4376.952,93.903,False,False,0.6418,0.1016,False,False,-0.6854999999999993,0.059256,False,False,-0.06181599999999943,0.082884,False,False,0.30854600000000154,0.039271,False,False,0.26854599999999973,0.177459,False,False,0.31903200000000087,0.032621,False,False,-0.2879719999999999,0.026127,False,False,0.27250200000000024,0.026787,False,False,,,False,False,0.24700800000000012,0.095235,False,False,,,False,False,0.5580550000000004,0.091243,False,False,,,False,False,0.15039800000000003,0.155104,False,False,,,False,False,-2.301062,0.022426,False,False,,,False,False,-0.015467999999999371,0.06386,False,False,0.09910799999999931,0.167102,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Jonsson+ (2020),,,False,False,,,False,False,-0.7088699999999992,0.079504,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Masseron+ (2019),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Masseron+ (2019),4545.0,,False,False,0.8,,False,False,-0.053999999999998494,0.018,False,False,,,False,False,0.8410000000000011,0.081,False,False,,,False,False,0.20400000000000063,0.01,False,False,-0.21300000000000008,0.119,False,False,0.367,0.073,False,False,0.4349999999999907,,True,False,0.13699999999999957,0.095,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.084,0.129,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.20500000000000007,0.171,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Kirby+ (2018),4253.0,,False,False,0.67,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.6600000000000001,0.16,False,False,,,False,False,0.40000000000000036,0.11,False,False,,,False,False,0.28000000000000025,0.12,False,False,,,False,False,0.20000000000000018,0.11,False,False,,,False,False,-0.1200000000000001,0.15,False,False,,,False,False,-2.49,0.1,False,False,0.07000000000000028,0.16,False,False,-0.07000000000000028,0.16,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Worley+ (2013),4324.0,,False,False,0.69,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.1800000000000006,0.02,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.32,,False,False,,,False,False,-0.019999999999999574,0.01,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.03999999999999959,0.02,False,False,0.20999999999999974,0.04,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5899999999999999,0.09,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Sobeck+ (2011),4343.0,,False,False,0.88,,False,False,,,False,False,,,False,False,,0.01,False,False,,,False,False,,0.17,False,False,,0.18,False,False,,0.2,False,False,,,False,False,,0.15,False,False,,,False,False,,0.12,False,False,,0.07,False,False,,0.05,False,False,,0.01,False,False,-2.53,0.14,False,False,,0.21,False,False,,,False,False,,,False,False,,0.07,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Carretta+ (2009b),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.293,0.089,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Carretta+ (2009b),4324.0,,False,False,0.69,,False,False,,,False,False,,,False,False,,0.134,False,False,,0.013,False,False,,0.296,False,False,,,False,False,,0.072,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.225,0.111,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Carretta+ (2009a),4324.0,,False,False,0.69,,False,False,,,False,False,,,False,False,,,False,False,,0.027,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.321,0.113,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Roederer+ (2009),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.32,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.49,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.9199999999999999,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.79,0.1,False,False
K341,Sobeck+ (2011),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.1,False,False,,0.11,False,False,,0.01,False,False,,0.14,False,False,,,False,False,-2.51,0.13,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.04,False,False,,0.06,False,False,,0.03,False,False,,0.08,False,False,,0.15,False,False,,0.04,False,False,,0.1,False,False,,0.08,False,False,,0.12,False,False,,0.08,False,False,,0.15,False,False,,0.05,False,False,,0.15,False,False,,,False,False,,,False,False
K341,Sneden+ (2000b),4275.0,,False,False,0.45,,False,False,,,False,False,,,False,False,,,False,False,0.09999999999999964,,False,False,,,False,False,,,False,False,0.4400000000000004,,False,False,,,False,False,0.5800000000000001,,False,False,,,False,False,0.6100000000000003,,False,False,,,False,False,,,False,False,,,False,False,-2.45,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.1499999999999999,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,Sneden+ (1997),4275.0,,False,False,0.45,,False,False,,,False,False,,,False,False,0.6500000000000004,,False,False,0.019999999999999574,,False,False,0.7000000000000011,,False,False,0.4999999999999991,,False,False,0.5199999999999996,,False,False,,,False,False,0.34000000000000075,,False,False,-0.14000000000000012,,False,False,,,False,False,0.09999999999999964,,False,False,,,False,False,,,False,False,-2.35,0.05,False,False,,,False,False,0.010000000000000675,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.05999999999999961,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5899999999999999,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K341,This Work,4414.636211534867,0.03869343786027457,False,False,0.6028702672705059,0.00028521253517332923,False,False,-0.5910609453359358,0.001925978471350464,False,False,0.742000195427777,0.006473209757282694,False,False,0.9998272833563766,,True,False,0.4369563152603818,0.05802671495015389,False,False,0.3725430460577547,0.007504575618607175,False,False,-0.24854935152590707,,False,True,0.6545607769484605,0.005064276404898748,False,False,0.9988413594620431,,True,False,0.037913450044131006,0.004546185211256474,False,False,-0.026387132221641546,0.004971767234991844,False,False,0.24846011630285103,0.0017795377931837286,False,False,-0.05455377502386792,0.003492426475072477,False,False,-0.2851529274400454,0.0050293541993035856,False,False,-0.4994978145886102,,False,True,-2.465139314367762,0.0009189855681015536,False,False,0.11699580873341686,0.0037918763897363487,False,False,-0.18551026204946447,0.004260660372317043,False,False,-0.4995533892914637,,False,True,-0.21342594179782598,0.020464481103704676,False,False,0.4995447056066736,,True,False,0.15090960906283735,0.018390789622028912,False,False,-0.2069295055461784,0.005200865922053267,False,False,0.07881235782799528,0.006078647418984648,False,False,0.49976164558750924,,True,False,0.336642627905085,0.00466113216050749,False,False,0.14630439318101204,0.003730802200772422,False,False,0.4210329231776069,0.005584947860688463,False,False,0.4100488053038228,0.002635534160506226,False,False,0.9791250796121085,0.0025854052315297006,False,False,0.9996168049814027,,True,False,0.488179066006571,0.007466833982547237,False,False,0.5863447500751465,0.008989325080621367,False,False,0.9994250104835666,,True,False,0.592535595026781,0.012655148917179485,False,False,0.9994365835979582,,True,False,0.5523597819074232,0.018122699706113174,False,False
K341,Sobeck+ (2006),4275.0,,False,False,0.45,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.33000000000000007,,False,False,-2.46,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Kirby+ (2018),4263.0,,False,False,0.65,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.3899999999999997,0.15,False,False,,,False,False,0.3799999999999999,0.11,False,False,,,False,False,0.1900000000000004,0.11,False,False,,,False,False,0.16000000000000014,0.11,False,False,,,False,False,-0.20000000000000018,0.14,False,False,,,False,False,-2.5,0.1,False,False,0.08999999999999986,0.17,False,False,-0.16000000000000014,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Worley+ (2013),4313.0,,False,False,0.65,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.1200000000000001,0.02,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.33,,False,False,,,False,False,-0.04999999999999982,0.01,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.10000000000000009,0.03,False,False,0.11999999999999988,0.03,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.4099999999999999,0.03,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Carretta+ (2009a),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.341,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Carretta+ (2009a),4313.0,,False,False,0.65,,False,False,,,False,False,,,False,False,,0.105,False,False,,0.066,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.326,0.139,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Sobeck+ (2006),4200.0,,False,False,0.15,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.4900000000000002,,False,False,-2.51,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Otsuki+ (2006),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.41,0.11,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Otsuki+ (2006),4200.0,,False,False,0.35,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.4,0.12,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.28000000000000025,,False,False,-0.42999999999999994,0.041,False,False,0.0,0.137,False,False,-0.43000000000000016,0.06,False,False,-0.18000000000000016,0.098,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.33000000000000007,0.11,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Sneden+ (2000b),4200.0,,False,False,0.15,,False,False,,,False,False,,,False,False,,,False,False,0.25,,False,False,,,False,False,0.8299999999999992,,False,False,,,False,False,,,False,False,0.21000000000000085,,False,False,,,False,False,0.6299999999999999,,False,False,,,False,False,,,False,False,,,False,False,-2.35,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.15000000000000036,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Jonsson+ (2020),4449.353,93.747,False,False,0.9049,0.0974,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.080562,0.0176346,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,This Work,4390.036596325343,0.034586931424200884,False,False,0.5408122125419951,0.0003472477988726297,False,False,-0.6207026176552025,0.0021680801907679285,False,False,0.9502142464566806,0.009385563690249041,False,False,0.9997725917572841,,True,False,0.49866637033736627,,True,False,0.24281206456186813,0.01036740797839125,False,False,0.7812677886570727,0.05238649194995145,False,False,0.8485967585237294,0.0037042721038127143,False,False,0.9986640476125132,,True,False,0.012835172670645628,0.005178114029174138,False,False,-0.010677845371804773,0.005500976275202664,False,False,0.26310995924444536,0.0017475527484030347,False,False,-0.056289008888215045,0.004067920569812542,False,False,-0.27446193041834466,0.00540494440055026,False,False,-0.49957449388769865,,False,True,-2.493987388455965,0.0010426737826812536,False,False,0.12807405204883304,0.004453371627495907,False,False,-0.1966088413201451,0.004753179899977405,False,False,-0.49946246856541515,,False,True,-0.26681589739993233,0.021906156602449708,False,False,0.4994796986781575,,True,False,0.13175269567909753,0.02067623621611145,False,False,-0.29772740119290825,0.005832183630882165,False,False,0.03400774052359756,0.007523801529970717,False,False,0.4992813401559418,,True,False,0.18246733242587665,0.005335787839065518,False,False,0.012999704273208887,0.004321223200798761,False,False,0.23994781258676873,0.00677711867928949,False,False,0.28614843269380985,0.003193212099637223,False,False,0.7370434355629873,0.004976630117612948,False,False,0.7635165381524397,0.02203083103552802,False,False,0.3436084030951722,0.009655241091641988,False,False,0.3956404705603666,0.011241247305478343,False,False,0.9991575791359059,,True,False,0.2891728526092171,0.023809790080962605,False,False,0.9993640540234751,,True,False,0.46700763294700054,0.01735703266501442,False,False
K386,Masseron+ (2019),4548.0,,False,False,0.81,,False,False,-0.09499999999999886,0.01,False,False,0.9990000000000006,0.116,False,False,0.8150000000000013,0.71,False,False,,,False,False,0.16900000000000048,0.28,False,False,0.5819999999999999,0.068,False,False,0.484,0.093,False,False,0.3109999999999671,,True,False,0.476,0.228,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.135,0.13,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.2450000000000001,0.011,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K386,Sneden+ (1997),4200.0,,False,False,0.15,,False,False,,,False,False,,,False,False,0.370000000000001,,False,False,0.20000000000000018,,False,False,0.4400000000000013,,False,False,,,False,False,,,False,False,,,False,False,0.21000000000000085,,False,False,-0.25,,False,False,0.5499999999999998,,False,False,0.029999999999999805,,False,False,,,False,False,,,False,False,-2.43,0.05,False,False,,,False,False,-0.1200000000000001,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.13000000000000034,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.32000000000000006,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Sobeck+ (2006),4400.0,,False,False,0.65,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.41999999999999993,,False,False,-2.51,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Kirby+ (2018),4504.0,,False,False,1.11,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.33999999999999986,0.12,False,False,,,False,False,0.23000000000000043,0.11,False,False,,,False,False,-0.08000000000000007,0.15,False,False,,,False,False,-2.34,0.158,False,False,,,False,False,-0.040000000000000036,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Worley+ (2013),4486.0,,False,False,1.08,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.1900000000000004,0.04,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.35,,False,False,,,False,False,0.03000000000000025,0.02,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.31999999999999984,0.03,False,False,0.4099999999999997,0.02,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.6499999999999999,0.05,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Carretta+ (2009a),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.289,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Carretta+ (2009a),4486.0,,False,False,1.08,,False,False,,,False,False,,,False,False,,0.082,False,False,,0.04,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.345,0.125,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Masseron+ (2019),4648.0,,False,False,1.04,,False,False,1.2489999999999881,,True,False,,,False,False,0.8720000000000443,,True,False,,,False,False,0.2740000000000009,0.051,False,False,0.9929999999999994,0.074,False,False,0.6669999999999998,0.069,False,False,1.5630000000000335,,True,False,0.6919999999999797,,True,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.41,0.01,False,False,0.1999999999999993,0.17,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.7599999999999909,,True,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Jonsson+ (2020),4623.794,97.896,False,False,1.1263,0.0992,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-1.999661,0.0167662,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Jonsson+ (2020),4609.486,111.672,False,False,1.0765,0.0943,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-1.987761,0.0215362,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K387,Sneden+ (1997),4400.0,,False,False,0.65,,False,False,,,False,False,,,False,False,0.370000000000001,,False,False,0.54,,False,False,0.39000000000000057,,False,False,1.1099999999999994,,False,False,0.40000000000000036,,False,False,,,False,False,0.27000000000000046,,False,False,-0.3500000000000001,,False,False,0.6600000000000001,,False,False,0.05999999999999961,,False,False,,,False,False,,,False,False,-2.4,0.05,False,False,,,False,False,0.11000000000000032,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.22999999999999998,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.6200000000000001,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Sobeck+ (2006),4375.0,,False,False,0.5,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.4299999999999997,,False,False,-2.5,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Worley+ (2013),4377.0,,False,False,0.77,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.341,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.129,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.391,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Kirby+ (2018),4351.0,,False,False,0.84,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5400000000000009,0.1,False,False,,,False,False,0.25,0.12,False,False,,,False,False,0.17999999999999972,0.11,False,False,,,False,False,-0.08999999999999986,0.15,False,False,,,False,False,-2.49,0.1,False,False,0.11000000000000032,0.16,False,False,-0.08000000000000007,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Masseron+ (2019),4670.0,,False,False,1.09,,False,False,-0.24100000000002098,,True,False,,,False,False,0.8849999999999998,0.106,False,False,,,False,False,0.14800000000000058,0.02,False,False,0.6840000000000002,0.057,False,False,0.5470000000000006,0.059,False,False,0.7020000000000435,,True,False,0.5889999999999995,0.15,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.204,0.057,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.389,0.049,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Jonsson+ (2020),4543.476,96.5,False,False,1.0238,0.0997,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.090461,0.0175778,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Letarte+ (2006),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.08999999999999986,0.05,False,False,,,False,False,,,False,False,,,False,False,-2.37,0.03,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,Letarte+ (2006),4350.0,,False,False,0.5,,False,False,,,False,False,,,False,False,0.27999999999999936,0.1,False,False,0.1200000000000001,0.14,False,False,0.3100000000000005,0.07,False,False,,,False,False,,,False,False,,,False,False,0.34000000000000075,0.03,False,False,,,False,False,-0.040000000000000036,0.09,False,False,,,False,False,-0.39999999999999947,0.05,False,False,-0.6299999999999999,0.05,False,False,-2.36,0.02,False,False,,,False,False,0.10000000000000053,0.06,False,False,,,False,False,0.07000000000000028,0.05,False,False,,,False,False,,,False,False,-0.3899999999999997,0.02,False,False,,,False,False,-0.20000000000000018,0.03,False,False,0.20999999999999996,0.1,False,False,,,False,False,,,False,False,-0.06000000000000005,0.12,False,False,,,False,False,0.29000000000000004,0.3,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K431,This Work,4488.774456482823,0.037265489193487156,False,False,0.777522625991925,0.00015709265323904376,False,False,-0.5344544396556612,0.0012932095494506458,False,False,0.9925045226283076,0.006456941161174289,False,False,0.9999217097951798,,True,False,0.4974894202288152,,True,False,0.15850941283945125,0.007145790471750516,False,False,-0.24952728433550941,,False,True,0.49928490032346995,0.004809979598113002,False,False,0.9994353451968326,,True,False,0.1541578815947218,0.0023590281016366323,False,False,0.021560187812610043,0.0033141441840665803,False,False,0.17846952317163825,0.0015288383182829094,False,False,-0.09416623728150174,0.003122643500589839,False,False,-0.2656878007709529,0.004254358269326235,False,False,-0.49953875075167126,,False,True,-2.454064316311827,0.000694614696958151,False,False,0.05611848435223149,0.006203598509787082,False,False,-0.07787580782159076,0.003016073363501743,False,False,-0.3542109579356571,0.028358830991999262,False,False,-0.23715199848608554,0.020152422552635364,False,False,0.49827340794741826,,True,False,-0.0993394269487633,0.014869624866088383,False,False,-0.3449142788174938,0.00397989603106694,False,False,0.02609492026185939,0.005838028900058767,False,False,0.05917003463846249,0.008897931395175668,False,False,0.08335969621434697,0.004088611684866242,False,False,-0.07331525031511162,0.008493649585246739,False,False,0.1136588184796164,0.005026416338206226,False,False,0.0742249244247154,0.0037021100561864615,False,False,0.5760826147934673,0.003926129199883659,False,False,0.5687631535492268,0.01781279994037407,False,False,0.25230655695786064,0.008914664163225398,False,False,0.32528815886870066,0.009368564547041503,False,False,0.5335958464197241,0.05501446878656156,False,False,-0.20483849472946358,0.02010679319434296,False,False,0.9995039837360133,,True,False,0.5944153123246257,0.0154155960459117,False,False
K431,Sneden+ (1997),4375.0,,False,False,0.5,,False,False,,,False,False,,,False,False,0.4900000000000002,,False,False,0.34999999999999964,,False,False,0.3600000000000003,,False,False,0.9699999999999998,,False,False,0.6600000000000001,,False,False,,,False,False,0.3000000000000007,,False,False,-0.31000000000000005,,False,False,,,False,False,0.25,,False,False,,,False,False,,,False,False,-2.43,0.05,False,False,,,False,False,0.08999999999999986,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.26000000000000023,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.36,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Masseron+ (2019),4393.0,,False,False,0.44,,False,False,-0.36799999999999855,0.044,False,False,,,False,False,0.6630000000000003,0.064,False,False,,,False,False,0.18400000000000105,0.045,False,False,-0.20099999999999962,0.089,False,False,0.3440000000000003,0.055,False,False,0.8869999999999996,0.037,False,False,0.07500000000000018,0.147,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.157,0.169,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.3540000000000001,0.039,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Worley+ (2013),4344.0,,False,False,0.69,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.341,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.020999999999999908,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Sobeck+ (2011),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.12,False,False,,0.13,False,False,,0.21,False,False,,0.18,False,False,,,False,False,-2.51,0.11,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.04,False,False,,0.04,False,False,,0.12,False,False,,0.1,False,False,,0.09,False,False,,0.14,False,False,,0.03,False,False,,0.11,False,False,,0.08,False,False,,0.11,False,False,,0.07,False,False,,0.03,False,False,,0.06,False,False,,0.15,False,False,,,False,False,,,False,False
K462,Sobeck+ (2011),4298.0,,False,False,0.89,,False,False,,,False,False,,,False,False,,0.09,False,False,,0.09,False,False,,0.13,False,False,,0.17,False,False,,0.08,False,False,,,False,False,,0.1,False,False,,,False,False,,0.13,False,False,,0.19,False,False,,0.12,False,False,,0.04,False,False,-2.54,0.12,False,False,,0.18,False,False,,,False,False,,,False,False,,0.07,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Roederer+ (2009),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.25,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.6800000000000002,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,1.12,0.09,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.93,0.1,False,False
K462,Sobeck+ (2006),4225.0,,False,False,0.3,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.40000000000000036,,False,False,-2.48,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Otsuki+ (2006),4225.0,,False,False,0.5,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.35,0.133,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.3200000000000003,,False,False,-0.16999999999999993,0.041,False,False,0.17999999999999972,0.137,False,False,-0.14000000000000012,0.006,False,False,0.2899999999999998,0.098,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.81,0.11,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Jonsson+ (2020),4364.978,93.69,False,False,0.6733,0.1017,False,False,-0.24817999999999962,0.079685,False,False,0.39286000000000065,0.083206,False,False,0.3792249999999999,0.039245,False,False,0.5734459999999997,0.178335,False,False,0.32121200000000094,0.032865,False,False,-0.2529710000000005,0.026253,False,False,0.32529200000000014,0.026941,False,False,0.13419000000000025,0.131543,False,False,0.2710879999999998,0.096267,False,False,,,False,False,0.47963500000000003,0.091255,False,False,0.9060629999999996,0.152207,False,False,-0.014502000000000237,0.15614,False,False,,,False,False,-2.305962,0.022644,False,False,,,False,False,,,False,False,0.4354079999999998,0.168088,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.2191749999999999,0.083894,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Sneden+ (1997),4225.0,,False,False,0.3,,False,False,,,False,False,,,False,False,0.5600000000000005,,False,False,-0.08000000000000007,,False,False,0.4400000000000013,,False,False,0.5799999999999992,,False,False,0.5700000000000003,,False,False,,,False,False,0.3000000000000007,,False,False,-0.08999999999999986,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.43,0.05,False,False,,,False,False,0.20999999999999996,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.19999999999999973,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.8399999999999999,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,This Work,4430.38987949514,0.04741455395560479,False,False,0.6679767717908485,0.00021454396165188072,False,False,-0.4320368398301351,0.0028319712724280193,False,False,0.9940056578379438,0.0029097835848556053,False,False,0.8997556131393903,0.00702221982873421,False,False,-0.49951047321974584,,False,True,0.09466123801318703,0.007948409616896253,False,False,-0.24960591936061147,,False,True,-0.08781808688654902,0.13499556739040197,False,False,-0.2232754813792216,0.009466324915426337,False,False,0.016352135135585477,0.0044508956331681376,False,False,-0.07422126995906575,0.004723670221790068,False,False,0.21907223647494264,0.0015641131269626954,False,False,-0.07105991058411976,0.0036049908058569564,False,False,-0.29813393786479225,0.004768028690427246,False,False,-0.4893529592584106,0.008661157663675707,False,False,-2.388179355485236,0.0007773852098849588,False,False,0.10372619770640201,0.0038286297979338814,False,False,-0.21661114194870792,0.0041788293660226065,False,False,-0.4996851935766034,,False,True,-0.2701417932815902,0.019615100439885534,False,False,-0.4605275232764632,0.00936103720064545,False,False,0.353244776540083,0.015907020929626762,False,False,-0.139661177035462,0.004917120938375648,False,False,0.1282653690754597,0.006019529809671865,False,False,0.4998803406490726,,True,False,0.4999573359006275,,True,False,0.34518507517229113,0.00238004870615266,False,False,0.6390777563216461,0.0030822925332640748,False,False,0.599255997576243,0.0018597343321266483,False,False,0.9999875802038314,,True,False,0.9998820012781737,,True,False,0.7607277512176858,0.006736540411195018,False,False,0.8922498119274038,0.006054191670955861,False,False,0.21889483523625677,0.13652887633693123,False,False,0.7024330425276852,0.009051810437275584,False,False,0.9996004740275605,,True,False,0.6896311334374614,0.019301004072050938,False,False
K462,Sneden+ (2000b),4225.0,,False,False,0.3,,False,False,,,False,False,,,False,False,,,False,False,-0.1299999999999999,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.41000000000000014,,False,False,,,False,False,0.6699999999999999,,False,False,,,False,False,,,False,False,,,False,False,-2.37,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.13999999999999968,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K462,Otsuki+ (2006),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.34,0.148,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Roederer+ (2009),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.34,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.050000000000000044,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5800000000000001,0.09,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.62,0.1,False,False
K583,Sobeck+ (2011),,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.1,False,False,,0.14,False,False,,0.21,False,False,,0.06,False,False,,,False,False,-2.57,0.1,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.11,False,False,,0.04,False,False,,0.17,False,False,,0.07,False,False,,0.09,False,False,,0.13,False,False,,0.12,False,False,,0.14,False,False,,0.1,False,False,,0.11,False,False,,0.03,False,False,,0.07,False,False,,0.1,False,False,,0.06,False,False,,,False,False,,,False,False
K583,Worley+ (2013),4327.0,,False,False,0.64,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.341,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.2190000000000003,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.22099999999999997,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Masseron+ (2019),4588.0,,False,False,0.9,,False,False,-0.2510000000000119,,True,False,,,False,False,1.0170000000000012,0.112,False,False,,,False,False,0.25700000000000056,0.047,False,False,0.7480000000000002,0.7,False,False,0.5960000000000001,0.155,False,False,1.125,0.012,False,False,0.4550000000000134,,True,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.231,0.088,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.22100000000000009,0.006,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Jonsson+ (2020),4389.424,92.991,False,False,0.5985,0.0984,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.173461,0.0186665,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Sobeck+ (2011),4241.0,,False,False,0.82,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,0.07,False,False,,0.16,False,False,,0.01,False,False,,,False,False,,0.12,False,False,,,False,False,,0.11,False,False,,0.12,False,False,,0.07,False,False,,,False,False,-2.57,0.14,False,False,,0.2,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Sobeck+ (2006),4275.0,,False,False,0.3,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.5,,False,False,-2.51,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,Sneden+ (1997),4275.0,,False,False,0.3,,False,False,,,False,False,,,False,False,0.370000000000001,,False,False,0.6600000000000001,,False,False,0.4800000000000004,,False,False,0.8799999999999999,,False,False,,,False,False,,,False,False,0.3000000000000007,,False,False,-0.16999999999999993,,False,False,,,False,False,-0.10000000000000009,,False,False,,,False,False,,,False,False,-2.41,0.05,False,False,,,False,False,0.16999999999999993,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.08000000000000007,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.13,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K583,This Work,4401.36884952916,0.02819768794506672,False,False,0.5518271474867743,0.0003148727890436298,False,False,-0.5837492674981067,0.0016647785356245083,False,False,0.9948025669547901,0.003826344747717253,False,False,0.9999116287745407,,True,False,0.4990803418007231,,True,False,0.37034460541780906,0.008467988822952244,False,False,0.21686063051839533,0.055563726272291114,False,False,0.7505228346704598,0.005200093548406816,False,False,0.9992321193404528,,True,False,-0.005657513949627088,0.005181430175454347,False,False,-0.09253518779224347,0.004790351169647867,False,False,0.1854611146768171,0.0018443985984461077,False,False,-0.09158395215613369,0.0035184599606113377,False,False,-0.29084652131668476,0.004924029632920841,False,False,-0.4995603973212735,,False,True,-2.5199905708424337,0.0009369790542752742,False,False,0.135052049111678,0.0038015252982149064,False,False,-0.17809741365251266,0.004067971766040875,False,False,-0.49937010242170504,,False,True,-0.29415937214103904,0.020855677822625665,False,False,0.4995567531542532,,True,False,-0.1389430058604233,0.01928543892049672,False,False,-0.37187597292319613,0.0052055730969894215,False,False,-0.016325726594086876,0.006177205077287844,False,False,0.29115839669209603,0.017599878795283325,False,False,0.02121644575059467,0.004686424616185241,False,False,-0.18155448504895322,0.009319501101875207,False,False,0.10124772695158996,0.005854562493475751,False,False,0.02722345463797604,0.004244109760961597,False,False,0.58018296593384,0.004190323105868516,False,False,0.48611728960569833,0.021422337027860557,False,False,0.24229725354882362,0.008042687482364756,False,False,0.23418052498423853,0.009482685913362345,False,False,0.9984348422903964,,True,False,0.09628668829416866,0.018906186532708917,False,False,0.9995118049018903,,True,False,0.4574834116218638,0.011281201753448825,False,False
K583,Sneden+ (2000b),4275.0,,False,False,0.3,,False,False,,,False,False,,,False,False,,,False,False,0.6899999999999995,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.2400000000000002,,False,False,,,False,False,0.5200000000000005,,False,False,,,False,False,,,False,False,,,False,False,-2.33,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.16000000000000014,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K731,This Work,4793.34924758971,0.00884770558513992,False,False,1.445674899479313,0.00037158685556804016,False,False,-0.42972971613712574,0.003277932540701638,False,False,0.9999687126712675,,True,False,0.9998442932500963,,True,False,0.49942798562997964,,True,False,-0.21325726348195492,0.012930514432855152,False,False,-0.1021111569046507,0.05108171069619068,False,False,0.35995144304752447,0.019526383452818347,False,False,0.6406573153887407,0.07700644728115139,False,False,0.24581149849282274,0.003690988968692275,False,False,0.07919816782332795,0.00594641067700984,False,False,0.252437772555583,0.0027745018150456963,False,False,0.0403580390598548,0.005306439557630821,False,False,-0.20217274705836766,0.013333153366789589,False,False,-0.49851542371814694,,False,True,-2.401006551670306,0.0016555354816373572,False,False,0.04700422746989458,0.008656294308215896,False,False,-0.12419509271405071,0.005573158927467811,False,False,-0.49514751814876057,,False,True,0.11016063115279212,0.03351504579766762,False,False,-0.4986799699340587,,False,True,0.16239471386542154,0.023844065603468197,False,False,-0.07269166743636413,0.007267425135418254,False,False,0.27640414172791844,0.00910059865875107,False,False,0.4998235639936381,,True,False,0.46602660859116607,0.006620412805966326,False,False,0.42058188190601276,0.0051731243826998626,False,False,0.5174064904763627,0.007825885657815888,False,False,0.4840688984591921,0.005708378787804687,False,False,0.9410728893896819,0.0062867021409842,False,False,0.9998566330173453,,True,False,0.6887206577579238,0.01158505769626355,False,False,0.7579523731706589,0.01339103611992191,False,False,0.9983727449283323,,True,False,0.8419776077403853,0.020345377596283774,False,False,0.9982504370551488,,True,False,0.7624223632409007,0.03794914988643418,False,False
K731,Worley+ (2013),4700.0,,False,False,1.54,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.11000000000000032,0.03,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.31,,False,False,,,False,False,-0.08000000000000007,0.04,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.2799999999999998,0.03,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.6200000000000001,0.08,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K731,Kirby+ (2018),4812.0,,False,False,1.58,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5800000000000001,0.11,False,False,,,False,False,0.1900000000000004,0.12,False,False,,,False,False,0.27000000000000046,0.11,False,False,,,False,False,,,False,False,,,False,False,-2.3,0.1,False,False,0.21999999999999975,0.19,False,False,-0.04999999999999982,0.09,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K731,Masseron+ (2019),4908.0,,False,False,1.66,,False,False,1.36700000000004,,True,False,,,False,False,1.4630000000000525,,True,False,,,False,False,-0.2129999999999992,0.119,False,False,0.75,0.88,False,False,0.5380000000000003,0.091,False,False,1.2500000000000453,,True,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-1.974,0.235,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,1.9869999999999663,,True,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K731,Jonsson+ (2020),4795.334,123.189,False,False,1.4703,0.098,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-1.999462,0.0236525,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K934,Jonsson+ (2020),,,False,False,,,False,False,-0.14741999999999855,0.181711,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.16657499999999992,0.1538,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K934,This Work,4837.121611399227,0.006698472367133945,False,False,1.5207939385721922,0.0006598363017986664,False,False,-0.13837013650829832,0.004243643523509518,False,False,0.8436546125198686,0.015119153094997544,False,False,0.9994482990191486,,True,False,-0.24907960758201533,0.08361647586216688,False,False,0.5264395395335614,0.012340264335807618,False,False,0.2225168071449945,0.08706199408953819,False,False,0.3456125716688471,0.02451515158710102,False,False,0.9473336798953521,,True,False,0.25346379964271537,0.006819327613908019,False,False,0.07477266023298712,0.009825929312107058,False,False,0.3059144895192162,0.00449425830848461,False,False,0.10538996910167775,0.012497348011308688,False,False,-0.17444398823799237,0.025471746096417204,False,False,-0.499189228489152,,False,True,-2.464186720104199,0.0027825581434259387,False,False,0.08886845979016289,0.014711923266033499,False,False,-0.084869337375293,0.009143945094418529,False,False,-0.3640509962043087,0.07452679353803929,False,False,0.10349649750511297,0.054687368404766276,False,False,-0.4730577942454338,,False,True,0.007187842887918905,0.04018757665491709,False,False,-0.16401036255550697,0.012583616922806334,False,False,0.20921492756821747,0.014811384448049022,False,False,0.29312173959263466,0.024970262233567284,False,False,0.3034488796880053,0.011223774817483267,False,False,0.13633901690023487,0.021638682288325918,False,False,0.4131911122270111,0.05367529854684737,False,False,0.24814314553926964,0.010013126135258872,False,False,0.7594033357066372,0.0313007701964977,False,False,0.6594092233619424,0.041248203302252845,False,False,0.5188812836785844,0.05697757213510738,False,False,0.6156593863952525,0.03043631863786291,False,False,0.9777350985217858,,True,False,0.6105954413451091,0.046940000655748285,False,False,0.9959709677540697,,True,False,0.13164380546030308,0.3329682247415337,False,False
K934,Masseron+ (2019),5008.0,,False,False,1.92,,False,False,,,False,False,,,False,False,1.7409999999999588,,True,False,,,False,False,0.3990000000000009,0.025,False,False,-0.036000000000000476,0.183,False,False,0.5609999999999999,0.046,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.28,0.031,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K934,Jonsson+ (2020),5153.429,138.583,False,False,2.199,0.1108,False,False,-0.07251399999999997,0.14399,False,False,,,False,False,,,False,False,,,False,False,0.2886520000000008,0.044033,False,False,-0.10497099999999993,0.042025,False,False,0.2542819999999999,0.040089,False,False,-0.08041000000000054,0.180654,False,False,0.45886799999999983,0.147888,False,False,,,False,False,0.32837099999999975,0.146838,False,False,,,False,False,,,False,False,0.6412040000000001,0.153625,False,False,-2.137062,0.029476,False,False,,,False,False,0.5290320000000008,0.09137,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,Worley+ (2013),4484.0,,False,False,1.04,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.2,0.134,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.8009999999999997,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.391,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,Sobeck+ (2006),4625.0,,False,False,1.3,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-0.4800000000000004,,False,False,-2.56,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,Masseron+ (2019),4855.0,,False,False,1.53,,False,False,0.47800000000002996,,True,False,,,False,False,0.8660000000000014,0.076,False,False,,,False,False,-0.06699999999999928,0.04,False,False,1.069,0.068,False,False,0.6219999999999999,0.124,False,False,1.2320000000000002,0.047,False,False,0.484,0.093,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.182,0.118,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.8849999999999998,0.077,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,Sneden+ (1997),4625.0,,False,False,1.3,,False,False,,,False,False,,,False,False,0.2400000000000002,,False,False,0.5899999999999999,,False,False,-0.05999999999999961,,False,False,1.13,0.52,False,False,,,False,False,,,False,False,0.22000000000000064,,False,False,-0.20000000000000018,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.41,0.05,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.46999999999999975,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.5800000000000001,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,This Work,4635.5261287330095,0.021395416234554432,False,False,1.0238089361858385,0.0002593147677769636,False,False,-0.3829111745042319,0.0017822979780519515,False,False,0.9999836494902573,,True,False,0.7953122864442553,0.003624865739687804,False,False,0.49918720050681303,,True,False,-0.15934680681195768,0.008170714655436973,False,False,-0.23452889543923555,0.012585224876766407,False,False,0.5354694232242275,0.011116004362955793,False,False,0.8774039297021848,0.11355457692247539,False,False,0.19661273739616308,0.0030094824124607517,False,False,0.1838659927848319,0.0034504644019510396,False,False,0.33253357655814053,0.0014103409754564673,False,False,0.053387004399278015,0.0033013601829543476,False,False,-0.11415360046310903,0.005443667250524103,False,False,-0.499388406299418,,False,True,-2.638813843234174,0.0008755472144779417,False,False,0.018319914204916077,0.0062900451036123515,False,False,-0.13801587492995646,0.0032014885073350916,False,False,-0.0661922716003122,0.02784117095410354,False,False,0.21138993419068658,0.019023904031531903,False,False,-0.4969479486663572,,False,True,0.16255849255479093,0.01337444278500821,False,False,-0.06791392784975249,0.004201469091536638,False,False,0.3158094398328721,0.005533763232387215,False,False,0.49997873860947106,,True,False,0.4999691356796406,,True,False,0.6389147964306399,0.00312558868244156,False,False,0.5356895109699328,0.004801500219385323,False,False,0.6043542899189218,0.0021848890831419926,False,False,0.8879728671176434,0.003946427149462462,False,False,0.9991546443063568,,True,False,0.5863150417199499,0.007315108431463864,False,False,0.7502960682975297,0.008810660079369773,False,False,0.9991285613555401,,True,False,0.8538102495882101,0.009038064295458129,False,False,0.998079226053809,,True,False,-0.23873348517838383,,False,True
K969,Sneden+ (2000b),4625.0,,False,False,1.3,,False,False,,,False,False,,,False,False,,,False,False,0.47999999999999954,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.21000000000000085,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.37,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,0.2899999999999996,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False
K969,Jonsson+ (2020),4678.696,100.036,False,False,0.907,0.1018,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,-2.049962,0.0172374,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False,,,False,False

